RadarScenes: A Real-World Radar Point Cloud Data Set for Automotive Applications

A new automotive radar data set with measurements and point-wise annotations from more than four hours of driving is presented. Data provided by four series radar sensors mounted on one test vehicle were recorded and the individual detections of dynamic objects were manually grouped to clusters and labeled afterwards. The purpose of this data set is to enable the development of novel (machine learning-based) radar perception algorithms with the focus on moving road users. Images of the recorded sequences were captured using a documentary camera. For the evaluation of future object detection and classification algorithms, proposals for score calculation are made so that researchers can evaluate their algorithms on a common basis. Additional information as well as download instructions can be found on the website of the data set: www.radar-scenes.com.

==> figures/hist20.txt <==
bins car ped grp bik trk car_norm ped_norm grp_norm bik_norm trk_norm
2.500 1.131 1.063 0.696 1.826 0.441 0.483 0.183 0.171 0.120 0.040
7.500 4.898 7.428 4.599 13.093 2.772 2.092 1.276 1.129 0.862 0.249
12.500 6.863 14.280 7.677 19.060 5.001 2.931 2.454 1.885 1.255 0.449
17.500 9.512 10.221 8.180 19.019 6.918 4.062 1.756 2.008 1.252 0.621
22.500 8.674 10.043 8.345 10.666 8.181 3.705 1.726 2.049 0.702 0.734
27.500 8.408 9.494 9.539 9.001 8.187 3.591 1.631 2.342 0.593 0.735
32.500 7.727 9.399 8.852 6.893 8.016 3.300 1.615 2.173 0.454 0.719
37.500 6.805 8.084 8.691 6.357 7.858 2.906 1.389 2.134 0.419 0.705
42.500 6.863 7.497 9.725 4.130 6.895 2.931 1.288 2.388 0.272 0.619
47.500 5.758 5.998 7.972 2.934 6.226 2.459 1.031 1.957 0.193 0.559
52.500 5.506 4.847 6.610 2.286 4.915 2.352 0.833 1.623 0.151 0.441
57.500 5.067 4.078 6.856 2.052 4.266 2.164 0.701 1.683 0.135 0.383
62.500 4.489 2.295 3.002 0.774 5.488 1.917 0.394 0.737 0.051 0.492
67.500 3.870 1.607 2.311 0.690 5.540 1.653 0.276 0.567 0.045 0.497
72.500 3.216 1.170 2.138 0.385 4.447 1.374 0.201 0.525 0.025 0.399
77.500 2.820 0.860 1.785 0.320 3.453 1.205 0.148 0.438 0.021 0.310
82.500 2.422 0.797 1.080 0.201 3.060 1.034 0.137 0.265 0.013 0.275
87.500 2.220 0.334 0.844 0.144 3.025 0.948 0.057 0.207 0.009 0.271
92.500 2.138 0.330 0.644 0.095 2.779 0.913 0.057 0.158 0.006 0.249
97.500 1.614 0.176 0.454 0.076 2.531 0.689 0.030 0.111 0.005 0.227


==> figures/tikz_data_inst_per_scan.txt <==
n inst 
1 183.846
2 123.197
3 70.215
4 44.470
5 29.089
6 18.647
7 10.905
8 5.486
9 2.975
10 1.586
11 0.903
12 0.495
13 0.264
14 0.091
15 0.037

==> figures/tikz_data_map_cls.txt <==
cl cls cls_id amount
c car 1 3439
t l.veh 2 450
b 2whlr 3 308
p ped 4 1529
g grp 5 1124


==> figures/tikz_data_pts_per_scan.txt <==
n pts inst
5 236.506
10 124.585
15 64.369
20 33.234
25 16.243
30 7.887
35 4.263
40 2.399
45 1.521
